Deep Imaging in Scattering Media with Single Photon Selective Plane Illumination Microscopy (SPIM)

In most biological tissues, light scattering due to small differences in refractive index limits the depth of optical imaging systems. Two-photon microscopy (2PM), which significantly reduces the scattering of the excitation light, has emerged as the most common method to image deep within scattering biological tissue. This technique, however, requires high-power pulsed lasers that are both expensive and difficult to integrate into compact portable systems. In this paper, using a combination of theoretical and experimental techniques, we show that Selective Plane Illumination Microscopy (SPIM) can image nearly as deep as 2PM without the need for a high-powered pulsed laser. Compared to other single photon imaging techniques like epifluorescence and confocal microscopy, SPIM can image more than twice as deep in scattering media (approximately 10 times the mean scattering length). These results suggest that SPIM has the potential to provide deep imaging in scattering media in situations where 2PM systems would be too large or costly.

==> readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

OpEx_style.tex: LaTeX style guide and template
opexfig1.eps:	Sample .eps figure
opexfig2.eps:   Sample .eps figure capture of a multimedia file
OpEx_style.pdf:	PDF version of style guide
OpEx_temp.tex:	LaTeX template
opex3.sty	LaTeX style file; replaces opex2.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex2.sty)

- page layout now controlled with geometry package
- graphicx package referenced instead of graphics package
- packages times, helvet, and courier referenced for Times, Helvetica, and Courier fonts


Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

